Pruning deep neural networks generates a sparse, bio-inspired nonlinear controller for insect flight

Insect flight is a strongly nonlinear and actuated dynamical system. As such, strategies for understanding its control have typically relied on either model-based methods or linearizations thereof. Here we develop a framework that combines model predictive control on an established flight dynamics model and deep neural networks (DNN) to create an efficient method for solving the inverse problem of flight control. We turn to natural systems for inspiration since they inherently demonstrate network pruning with the consequence of yielding more efficient networks for a specific set of tasks. This bio-inspired approach allows us to leverage network pruning to optimally sparsify a DNN architecture in order to perform flight tasks with as few neural connections as possible, however, there are limits to sparsification. Specifically, as the number of connections falls below a critical threshold, flight performance drops considerably. We develop sparsification paradigms and explore their limits for control tasks. Monte Carlo simulations also quantify the statistical distribution of network weights during pruning given initial random weights of the DNNs. We demonstrate that on average, the network can be pruned to retain approximately 7% of the original network weights, with statistical distributions quantified at each layer of the network. Overall, this work shows that sparsely connected DNNs are capable of predicting the forces required to follow flight trajectories. Additionally, sparsification has sharp performance limits.

==> Outline.txt <==
TODO: 
DONE: Table of global parameters

# RUNNING: Rerun training and make new figure for training error and pruning
# Update model with different abdomen width
# Double check abdomen width with Tom
DONE: Make geometry figure (showing COM, lengths, )
# Write methods
# Add figure for results on test set.
# Rerun model with new bbutt (changed from ~0.12)
# make image of trajectory for paper.



Questions for Jorge: 
- Is it an ellipse or an ellipsoid? A: it is ellipsoid.
- Is L_petiole non-existent? A: Yup. It's non-existent
- L1 is length to COM, but a_head is the length of major axis. Is a_head actually half of the length? -- YES
- 

Note: In my underactuated model, I had the force at the COM of the head/thorax


Beta -- counterclockwise is positive

REFREF: TODO
CITE: 
GA paper
Noah Cowan
Dyhr paper





Outline:






############## Materials and methods: 
Describe moth model
Describe generating training data sets
Training the network
Evaluation of the network


# refref: put code online and submit with paper.







underactuated and fully actuated version for each figure

Look up paper:
- Tom Daniel + Yonatin Monk paper about control (plos computational biology 2019)





Figs: 
1. Moth models -- explain state space and controls
 --- Supplementary vid of "flight"

    A spray of realized trajectories -- F, alpha tau shown at the end of the spray
    -- goal: visualization of creating training data
 
Neural network description (inputs and outputs)
 
2. Typical training of neural network

3. Typical training with pruning

4. Error evaluation (residual plots)

######################## Discussion:
Make a list of things to do if staying:


Supp: 
Table of global parameters
